A little FABLE: exploring AGN feedback in dwarf galaxies with cosmological simulations

Contrary to the standard lore, there is mounting observational evidence that feedback from active galactic nuclei (AGN) may also play a role at the low-mass end of the galaxy population. We investigate this using the cosmological simulation suite FABLE, with a particular focus on the dwarf regime ($M_\mathrm{stellar} < 10^{9.5} \ \mathrm{M_{\odot}}$). We find that overmassive black holes (BHs), with respect to the mean scaling relations with their host galaxies, drive hotter and faster outflows and lead to significantly reduced gas mass fractions. They are also more likely to display a kinematically misaligned ionized gas component in our mock MaNGA velocity maps, although we caution that cosmic inflows and mergers contribute to misalignments as well. While in the local Universe the majority of AGN in dwarfs are much dimmer than the stellar component, for $z \geq 2$ there is a significant population that outshines their hosts. These high-redshift overmassive BHs contribute to the quenching of dwarfs, whereas at late cosmic times supernova (SN) feedback is more efficient. While our results are overall in good agreement with X-ray observations of AGN in dwarfs, the lack of high-luminosity X-ray AGN in FABLE at low redshifts highlights an interesting possibility that SN feedback could be too strong in FABLE's dwarfs, curtailing AGN growth and feedback. We predict that future observations may uncover many more AGN in dwarfs with lower luminosities and at higher redshifts.

==> FABLEProject/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
